Very symmetric hyper-K\"ahler fourfolds

G. H\"ohn and G. Mason classified all finite groups acting faithfully and symplectically on a hyper-K{\"a}hler fourfolds of type K3$^{[2]}$. There are 15 maximal among them, call them $\widetilde{G}_1,\ldots, \widetilde{G}_{15}$. Every manifold of type K3$^{[2]}$ admitting an action of $\widetilde{G}_i$ for some $i$ must necessarily have Picard rank 21 which is maximal. This fact allows us to use lattice-theoretic methods to classify all the finite groups $G$ acting faithfully on a hyper-K{\"a}hler fourfold of type K3$^{[2]}$ $X$ such that $G$ contains $\widetilde{G}_i$ as a proper subgroup and $\widetilde{G}_i$ acts symplectically on $X$. We also describe examples of fourfolds of K3$^{[2]}$-type admitting an action of such groups.

==> description.txt.txt <==
main.mag - the code in which the main loop is implemented
functions.mag - the implementation of functions used in main.mag
groups.mag - the 15 maximal groups as defined in Hohn and Mason's paper
newgroups.g - the representations of the maximal group actions on the K3^[2] lattice in the GAP format
